Compact domains with prescribed convex boundary metrics in quasi-Fuchsian manifolds

We show the existence of a convex compact domain in a quasi-Fuchsian manifold such that the induced metric on its boundary coincides with a prescribed surface metric of curvature $K\geq-1$ in the sense of A. D. Alexandrov.

==> figures/aaa_universal_cover/aaa_universal_cover_0.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{aaa_universal_cover.ps}%
\end{picture}%
%
%  Created by WinFIG version 4.9 
%  METADATA <version>1.0</version> 
%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(4585,4502)(2751,-6213)
%  METADATA <id>28</id> 
\put(6421,-2161){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\mathbb{H}^3$}%
}}}}
%  METADATA <id>29</id> 
\put(4801,-4141){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\widetilde{\mathcal{M}}_{n}$}%
}}}}
%  METADATA <id>30</id> 
\put(3871,-5521){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\widetilde{\mathcal{S}}^{-}_{n}$}%
}}}}
%  METADATA <id>31</id> 
\put(3736,-2716){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\widetilde{\mathcal{S}}^{+}_{n}$}%
}}}}
%  METADATA <id>32</id> 
\put(7321,-3811){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\Lambda_{\rho_{n}}$}%
}}}}
\end{picture}%


==> figures/dist_bb_cylinders/dist_bb_cylinders_0.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{dist_bb_cylinders.ps}%
\end{picture}%
%
%  Created by WinFIG version 4.9 
%  METADATA <version>1.0</version> 
%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(7524,6339)(1279,-6568)
%  METADATA <id>53</id> 
\put(3556,-466){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\mathcal{M}^{\circ}$}%
}}}}
%  METADATA <id>54</id> 
\put(8146,-2236){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\mathcal{S}^{+}$}%
}}}}
%  METADATA <id>55</id> 
\put(8026,-6481){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\mathcal{S}^{-}$}%
}}}}
%  METADATA <id>56</id> 
\put(7621,-4441){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$Cyl_2$}%
}}}}
%  METADATA <id>57</id> 
\put(1951,-4231){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$Cyl_1$}%
}}}}
%  METADATA <id>58</id> 
\put(4966,-3931){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$P^{mid}$}%
}}}}
%  METADATA <id>59</id> 
\put(3346,-1441){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$c^{+}_{1}$}%
}}}}
%  METADATA <id>60</id> 
\put(3481,-5551){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$c^{-}_{1}$}%
}}}}
%  METADATA <id>61</id> 
\put(6286,-1336){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$c^{+}_{2}$}%
}}}}
%  METADATA <id>62</id> 
\put(6331,-5476){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$c^{-}_{2}$}%
}}}}
\end{picture}%

